Tesselating a Pascal-like tetrahedron for the subdivision of high order tetrahedral finite elements

Three-dimensional $N^{th}$ order nodal Lagrangian tetrahedral finite elements ($P_N$ elements) can be generated using Pascal's tetrahedron $\mathcal{H}$ where each node in 3D element space corresponds to an entry in $\mathcal{H}$. For the purposes of visualization and post-processing, it is desirable to "subdivide" these high-order tetrahedral elements into sub-tetrahedra which cover the whole space without intersections and without introducing new exterior edges or vertices. That is, the exterior triangulation of the element should be congruent with the "natural" triangulation of the $2D$ Pascal's triangle. This work attempts to describe that process of subdivision for arbitrary $N$.

==> History.txt <==
== 3.5.0 / 2009-12-11
* Added a [nohyper] document class option that suppresses loading of the
  hyperref package.
* Added three commands to modify the positioning of the captions.
* Now automatically recalculates the lengths in case you've modified the page
  size or margins.
* Added a B5 paper size.
* The justification of sidenotes, margin notes, captions, and citations can be
  set individually now.
* The font and style of sidenotes, margin notes, captions, and citations can
  now be set individually.
* The \caption command now accepts an optional vertical offset argument.
* Added the \morefloats command that works in the same way the morefloats
  package does.
* Fixed a number of bugs.


== 3.0.0 / 2009-05-17
* Created a Tufte-book document class.
* Added optional offset parameter to sienotes, cite, etc. so their vertical
  position can be adjusted manually.
* Added support for the `bidi' package with XeLateX.
* Adjusted font sizes and spacing to more closely reflect those used in 
  Tufte's books.
* Captions are now typeset in the margin as in Tufte's books.

== 2.0.1 / 2008-11-16
* Now works with footmisc version > 5.4.

== 2.0.0 / 2008-06-06

* Added `sfsidenotes' option to set the sidenotes and captions in the sans
  serif font.
* Use the Palatino fonts if they're installed.
* Created `marginfig' and `margintab' environments.
* Added running heads.
* Fixed the alignment of sidenote numbers.
* Added \section and \subsection headings.
* Uses the Bera Mono fonts if they're installed.
* Added `symmetric' option to produce outside-margin sidenotes in two-sided
  spreads.
* Added `justified' option to set the text fully justified.
* Rewrote sample-handout to illustrate the tufte-handout usage and serve as an
  example of its features.

== 1.2.3 / 2008-02-11

* To remove References section from sample-handout.
* Updated README.txt

== 1.2.2 / 2008-02-09

* Use footmisc package to set \footnotes as sidenotes
* Use natbib package to set bibliography entries as sidenotes

== 1.2.1 / 2007-10-21

* To assure existing \footnotes become \sidenotes

== 1.2.0 / 2007-10-20

* Enhancements
  * Added a4paper option (Kevin Godby)
  * Have \margin{note,figure,table} use \@tufteh@marginfont
* Bug fix
  * \@tufteh@overhang typo in figure*, table*, and fullwidth environments (Kevin Godby)

== 1.1.0 / 2007-10-18

* To add some missing environments and commands:
  * sidenote
  * marginnote (no mark)
  * marginfigure/table
  * text-width figure/table (figure/table)
  * page-width figure/table (figure*/table*)
  * page-width environment (for custom minipage displays)
* To namespace raggedright
* To add margin font hook

== 1.0.1 / 2007-09-24

* To correct README instructions.

== 1.0.0 / 2007-09-24

* First public release

== 0.1.0 / 2004-02-04

* Birthday!


==> Manifest.txt <==
History.txt
Manifest.txt
README.txt
graphics/nasa_vision_sm.png
graphics/satir_graph.png
graphics/helix.asy
graphics/sine.asy
graphics/hilbertcurves.pdf
graphics/helix.pdf
graphics/sine.pdf
graphics/be-contents.pdf
graphics/be-title.pdf
graphics/ei-contents.pdf
graphics/ei-title.pdf
graphics/vdqi-contents.pdf
graphics/vdqi-title.pdf
graphics/ve-contents.pdf
graphics/ve-title.pdf
sample-handout.bib
sample-handout.pdf
sample-handout.tex
tufte-handout.cls
sample-book.pdf
sample-book.tex
tufte-book.cls
tufte-common.def


==> README.txt <==
Hi,

Welcome to the beginnings of Tufte LaTeX package to help you
produce Tufte-style handouts, reports, and notes.

== Quick Start

Try typesetting sample-handout.tex with the following sequence
of commands,

 pdflatex sample-handout
 bibtex   sample-handout
 pdflatex sample-handout
 pdflatex sample-handout

The result should look like sample-handout.pdf.

The sample book can be compiled with the following:

 pdflatex sample-book
 bibtex sample-book
 texindy --language english sample-book.idx
 # or makeindex sample-book.idx
 pdflatex sample-book
 pdflatex sample-book
 pdflatex sample-book


== Troubleshooting

If you encounter errors of the form,

 ! LaTeX Error: File `paralist.sty' not found.

you will need to obtain missing packages from CTAN <http://ctan.org>.
For package installation instructions and answers to many other
questions, see the UK TeX FAQ,

 http://www.tex.ac.uk/cgi-bin/texfaq2html?introduction=yes

or search the news:comp.text.tex group via,

 http://groups.google.com/group/comp.text.tex

The following packages are required:

 * chngpage or changepage
 * fancyhdr
 * fontenc
 * geometry
 * hyperref
 * natbib and bibentry
 * optparams
 * paralist
 * placeins
 * ragged2e
 * setspace
 * textcase
 * textcomp
 * titlesec
 * titletoc
 * xcolor
 * xifthen

The following packages are optional and will be automatically used if installed:

 * beramono
 * helvet
 * ifpdf
 * ifxetex
 * letterspace (in the microtype package)
 * mathpazo
 * soul

== Bugs/Features/Support

For kudos, feature requests, patches, or support requests that you
feel are /particular/ to this Tufte-LaTeX package, i.e., not a general
LaTeX issue, please use this project's issue tracker available at

 http://tufte-latex.googlecode.com

== Contributing

Patches are most welcome via the issue tracker!  Submit a series of
high quality patches, and you'll find yourself a developer on this project.

== License

Copyright 2007-2009 Bil Kleb, Bill Wood, and Kevin Godby

Licensed under the Apache License, Version 2.0 (the "License");
you may not use this file except in compliance with the License.
You may obtain a copy of the License at

    http://www.apache.org/licenses/LICENSE-2.0

Unless required by applicable law or agreed to in writing, software
distributed under the License is distributed on an "AS IS" BASIS,
WITHOUT WARRANTIES OR CONDITIONS OF ANY KIND, either express or implied.
See the License for the specific language governing permissions and
limitations under the License.

